Quantifying the effects of spatial resolution and noise on galaxy metallicity gradients

Metallicity gradients are important diagnostics of galaxy evolution, because they record the history of events such as mergers, gas inflow and star-formation. However, the accuracy with which gradients can be measured is limited by spatial resolution and noise, and hence measurements need to be corrected for such effects. We use high resolution (~20 pc) simulation of a face-on Milky Way mass galaxy, coupled with photoionisation models, to produce a suite of synthetic high resolution integral field spectroscopy (IFS) datacubes. We then degrade the datacubes, with a range of realistic models for spatial resolution (2 to 16 beams per galaxy scale length) and noise, to investigate and quantify how well the input metallicity gradient can be recovered as a function of resolution and signal-to-noise ratio (SNR) with the intention to compare with modern IFS surveys like MaNGA and SAMI. Given appropriate propagation of uncertainties and pruning of low SNR pixels, we show that a resolution of 3-4 telescope beams per galaxy scale length is sufficient to recover the gradient to ~10-20% uncertainty. The uncertainty escalates to ~60% for lower resolution. Inclusion of the low SNR pixels causes the uncertainty in the inferred gradient to deteriorate. Our results can potentially inform future IFS surveys regarding the resolution and SNR required to achieve a desired accuracy in metallicity gradient measurements.

==> Tables/simulation_comp.txt <==
Log nII grid [  5.    6.4   7.8   9.2  10.6  12. ]
Log U grid [-4. -3. -2. -1.]

DD0600_lgf

lognII range 6.26619773273 9.99251520647
logU range -3.55893584186 -1.97788272588 

DD0600

lognII range 5.69099199065 10.6298675452
logU range -3.73190198253 -1.82053014426 

